SurFree: a fast surrogate-free black-box attack

Machine learning classifiers are critically prone to evasion attacks. Adversarial examples are slightly modified inputs that are then misclassified, while remaining perceptively close to their originals. Last couple of years have witnessed a striking decrease in the amount of queries a black box attack submits to the target classifier, in order to forge adversarials. This particularly concerns the black-box score-based setup, where the attacker has access to top predicted probabilites: the amount of queries went from to millions of to less than a thousand. This paper presents SurFree, a geometrical approach that achieves a similar drastic reduction in the amount of queries in the hardest setup: black box decision-based attacks (only the top-1 label is available). We first highlight that the most recent attacks in that setup, HSJA, QEBA and GeoDA all perform costly gradient surrogate estimations. SurFree proposes to bypass these, by instead focusing on careful trials along diverse directions, guided by precise indications of geometrical properties of the classifier decision boundaries. We motivate this geometric approach before performing a head-to-head comparison with previous attacks with the amount of queries as a first class citizen. We exhibit a faster distortion decay under low query amounts (few hundreds to a thousand), while remaining competitive at higher query budgets.

==> pics/Benchmark_Images/Constant_32/information.json <==
{
    "102": {
        "starting_point": {
            "l2": 31.147871017456055,
            "label": "stone wall"
        },
        "100": {
            "l2": 8.153027907114978,
            "queries": 100,
            "label_original": "king penguin",
            "label": "stone wall"
        },
        "500": {
            "l2": 4.959261458880546,
            "queries": 500,
            "label_original": "king penguin",
            "label": "stone wall"
        },
        "1000": {
            "l2": 3.8655332835996092,
            "queries": 1000,
            "label_original": "king penguin",
            "label": "stone wall"
        }
    },
    "57": {
        "starting_point": {
            "l2": 77.669921875,
            "label": "Bedlington Terrier"
        },
        "100": {
            "l2": 13.892682404008955,
            "queries": 100,
            "label_original": "black-and-white colobus",
            "label": "guenon"
        },
        "500": {
            "l2": 8.905724394289727,
            "queries": 500,
            "label_original": "black-and-white colobus",
            "label": "guenon"
        },
        "1000": {
            "l2": 6.584870433096526,
            "queries": 1000,
            "label_original": "black-and-white colobus",
            "label": "guenon"
        }
    },
    "175": {
        "starting_point": {
            "l2": 65.23262023925781,
            "label": "stingray"
        },
        "100": {
            "l2": 5.736433863431459,
            "queries": 100,
            "label_original": "chickadee",
            "label": "junco"
        },
        "500": {
            "l2": 2.719551128760402,
            "queries": 500,
            "label_original": "chickadee",
            "label": "junco"
        },
        "1000": {
            "l2": 2.0403164920474235,
            "queries": 1000,
            "label_original": "chickadee",
            "label": "junco"
        }
    }
}

==> pics/Benchmark_Images/GeoDA/information.json <==
{
    "40": {
        "starting_point": {
            "l2": 58.652122497558594
        },
        "100": {
            "l2": 49.404815673828125,
            "queries": 100,
            "label": "warthog"
        },
        "500": {
            "l2": 31.26832389831543,
            "queries": 500,
            "label": "warthog"
        },
        "1000": {
            "l2": 18.861440658569336,
            "queries": 1000,
            "label": "warthog"
        }
    },
    "57": {
        "starting_point": {
            "l2": 77.66990661621094
        },
        "100": {
            "l2": 38.99384689331055,
            "queries": 100,
            "label": "black-and-white colobus"
        },
        "500": {
            "l2": 23.327491760253906,
            "queries": 500,
            "label": "black-and-white colobus"
        },
        "1000": {
            "l2": 15.44944953918457,
            "queries": 1000,
            "label": "black-and-white colobus"
        }
    },
    "115": {
        "starting_point": {
            "l2": 53.44151306152344
        },
        "100": {
            "l2": 31.926651000976562,
            "queries": 100,
            "label": "little blue heron"
        },
        "500": {
            "l2": 18.79558753967285,
            "queries": 500,
            "label": "little blue heron"
        },
        "1000": {
            "l2": 12.096189498901367,
            "queries": 1000,
            "label": "little blue heron"
        }
    },
    "136": {
        "starting_point": {
            "l2": 63.30204772949219
        },
        "100": {
            "l2": 23.628894805908203,
            "queries": 100,
            "label": "paintbrush"
        },
        "500": {
            "l2": 14.017334938049316,
            "queries": 500,
            "label": "paintbrush"
        },
        "1000": {
            "l2": 9.257447242736816,
            "queries": 1000,
            "label": "paintbrush"
        }
    },
    "175": {
        "starting_point": {
            "l2": 65.23262786865234
        },
        "100": {
            "l2": 18.972299575805664,
            "queries": 100,
            "label": "chickadee"
        },
        "500": {
            "l2": 9.625123023986816,
            "queries": 500,
            "label": "chickadee"
        },
        "1000": {
            "l2": 5.835808753967285,
            "queries": 1000,
            "label": "chickadee"
        }
    },
    "102": {
        "starting_point": {
            "l2": 31.147872924804688
        },
        "100": {
            "l2": 15.824618339538574,
            "queries": 100,
            "label": "king penguin"
        },
        "500": {
            "l2": 4.489181041717529,
            "queries": 500,
            "label": "king penguin"
        },
        "1000": {
            "l2": 2.5530848503112793,
            "queries": 1000,
            "label": "king penguin"
        }
    }
}

==> pics/Benchmark_Images/HopSkipJump_10/information.json <==
{
    "40": {
        "starting_point": {
            "l2": 58.65212631225586,
            "label": "wombat"
        },
        "100": {
            "l2": 52.08283151334969,
            "queries": 100,
            "label_original": "warthog",
            "label": "wombat"
        },
        "500": {
            "l2": 38.035971049967465,
            "queries": 500,
            "label_original": "warthog",
            "label": "badger"
        },
        "1000": {
            "l2": 27.6444914360186,
            "queries": 1000,
            "label_original": "warthog",
            "label": "badger"
        }
    },
    "57": {
        "starting_point": {
            "l2": 77.669921875,
            "label": "Bedlington Terrier"
        },
        "100": {
            "l2": 57.81092377077832,
            "queries": 100,
            "label_original": "black-and-white colobus",
            "label": "Bedlington Terrier"
        },
        "500": {
            "l2": 43.118275097591344,
            "queries": 500,
            "label_original": "black-and-white colobus",
            "label": "Bedlington Terrier"
        },
        "1000": {
            "l2": 32.77399156856612,
            "queries": 1000,
            "label_original": "black-and-white colobus",
            "label": "Bedlington Terrier"
        }
    },
    "115": {
        "starting_point": {
            "l2": 53.4415168762207,
            "label": "hammerhead shark"
        },
        "100": {
            "l2": 44.44385766013925,
            "queries": 100,
            "label_original": "little blue heron",
            "label": "hammerhead shark"
        },
        "500": {
            "l2": 32.49317652908631,
            "queries": 500,
            "label_original": "little blue heron",
            "label": "hammerhead shark"
        },
        "1000": {
            "l2": 27.411754738299695,
            "queries": 1000,
            "label_original": "little blue heron",
            "label": "hammerhead shark"
        }
    },
    "136": {
        "starting_point": {
            "l2": 63.30204391479492,
            "label": "split-rail fence"
        },
        "100": {
            "l2": 40.40088207489563,
            "queries": 100,
            "label_original": "paintbrush",
            "label": "velvet"
        },
        "500": {
            "l2": 31.72877423563173,
            "queries": 500,
            "label_original": "paintbrush",
            "label": "velvet"
        },
        "1000": {
            "l2": 26.69722818961862,
            "queries": 1000,
            "label_original": "paintbrush",
            "label": "velvet"
        }
    },
    "175": {
        "starting_point": {
            "l2": 65.23262023925781,
            "label": "stingray"
        },
        "100": {
            "l2": 47.98887442852288,
            "queries": 100,
            "label_original": "chickadee",
            "label": "frilled-necked lizard"
        },
        "500": {
            "l2": 15.45209014914616,
            "queries": 500,
            "label_original": "chickadee",
            "label": "junco"
        },
        "1000": {
            "l2": 11.618406251975742,
            "queries": 1000,
            "label_original": "chickadee",
            "label": "junco"
        }
    },
    "102": {
        "starting_point": {
            "l2": 31.147871017456055,
            "label": "stone wall"
        },
        "100": {
            "l2": 19.1407632105315,
            "queries": 100,
            "label_original": "king penguin",
            "label": "megalith"
        },
        "500": {
            "l2": 15.998294135622563,
            "queries": 500,
            "label_original": "king penguin",
            "label": "megalith"
        },
        "1000": {
            "l2": 13.344293154711892,
            "queries": 1000,
            "label_original": "king penguin",
            "label": "megalith"
        }
    }
}

==> pics/Benchmark_Images/QEBA/information.json <==
{
    "40": {
        "starting_point": {
            "l2": 58.652122497558594
        },
        "100": {
            "l2": 58.25006866455078,
            "queries": 100,
            "label": "wombat"
        },
        "500": {
            "l2": 24.305540084838867,
            "queries": 500,
            "label": "wombat"
        },
        "1000": {
            "l2": 13.606358528137207,
            "queries": 1000,
            "label": "wombat"
        }
    },
    "57": {
        "starting_point": {
            "l2": 77.66990661621094
        },
        "100": {
            "l2": 76.38960266113281,
            "queries": 100,
            "label": "Bedlington Terrier"
        },
        "500": {
            "l2": 34.936153411865234,
            "queries": 500,
            "label": "Bedlington Terrier"
        },
        "1000": {
            "l2": 24.348800659179688,
            "queries": 1000,
            "label": "Bedlington Terrier"
        }
    },
    "115": {
        "starting_point": {
            "l2": 53.44151306152344
        },
        "100": {
            "l2": 47.518741607666016,
            "queries": 100,
            "label": "hammerhead shark"
        },
        "500": {
            "l2": 31.521326065063477,
            "queries": 500,
            "label": "hammerhead shark"
        },
        "1000": {
            "l2": 23.95347785949707,
            "queries": 1000,
            "label": "hammerhead shark"
        }
    },
    "136": {
        "starting_point": {
            "l2": 63.30204772949219
        },
        "100": {
            "l2": 53.63087844848633,
            "queries": 100,
            "label": "split-rail fence"
        },
        "500": {
            "l2": 32.16656494140625,
            "queries": 500,
            "label": "split-rail fence"
        },
        "1000": {
            "l2": 17.892194747924805,
            "queries": 1000,
            "label": "split-rail fence"
        }
    },
    "175": {
        "starting_point": {
            "l2": 65.23262786865234
        },
        "100": {
            "l2": 60.62822723388672,
            "queries": 100,
            "label": "stingray"
        },
        "500": {
            "l2": 33.678466796875,
            "queries": 500,
            "label": "stingray"
        },
        "1000": {
            "l2": 20.808218002319336,
            "queries": 1000,
            "label": "stingray"
        }
    },
    "102": {
        "starting_point": {
            "l2": 31.147872924804688
        },
        "100": {
            "l2": 25.243793487548828,
            "queries": 100,
            "label": "stone wall"
        },
        "500": {
            "l2": 4.423406600952148,
            "queries": 500,
            "label": "stone wall"
        },
        "1000": {
            "l2": 2.6567161083221436,
            "queries": 1000,
            "label": "stone wall"
        }
    },
    "175": {
        "starting_point": {
            "l2": 65.23262786865234
        },
        "100": {
            "l2": 60.62676239013672,
            "queries": 100,
            "label": "stingray"
        },
        "500": {
            "l2": 28.969966888427734,
            "queries": 500,
            "label": "stingray"
        },
        "1000": {
            "l2": 16.479097366333008,
            "queries": 1000,
            "label": "stingray"
        }
    }
}

==> pics/Benchmark_Images/Tanh_32/information.json <==
{
    "102": {
        "starting_point": {
            "l2": 31.147871017456055,
            "label": "stone wall"
        },
        "100": {
            "l2": 14.954978580029188,
            "queries": 100,
            "label_original": "king penguin",
            "label": "stone wall"
        },
        "500": {
            "l2": 8.726718935388611,
            "queries": 500,
            "label_original": "king penguin",
            "label": "stone wall"
        },
        "1000": {
            "l2": 5.432368944609158,
            "queries": 1000,
            "label_original": "king penguin",
            "label": "stone wall"
        }
    },
    "57": {
        "starting_point": {
            "l2": 77.669921875,
            "label": "Bedlington Terrier"
        },
        "100": {
            "l2": 12.401130379929445,
            "queries": 100,
            "label_original": "black-and-white colobus",
            "label": "siamang"
        },
        "500": {
            "l2": 8.5819086947896,
            "queries": 500,
            "label_original": "black-and-white colobus",
            "label": "siamang"
        },
        "1000": {
            "l2": 6.818033721763213,
            "queries": 1000,
            "label_original": "black-and-white colobus",
            "label": "siamang"
        }
    },
    "175": {
        "starting_point": {
            "l2": 65.23262023925781,
            "label": "stingray"
        },
        "100": {
            "l2": 2.646881237203408,
            "queries": 100,
            "label_original": "chickadee",
            "label": "American dipper"
        },
        "500": {
            "l2": 1.3390681775175628,
            "queries": 500,
            "label_original": "chickadee",
            "label": "American dipper"
        },
        "1000": {
            "l2": 0.9373920755326782,
            "queries": 1000,
            "label_original": "chickadee",
            "label": "American dipper"
        }
    },
    "136": {
        "starting_point": {
            "l2": 63.30204391479492,
            "label": "split-rail fence"
        },
        "100": {
            "l2": 20.059619271813805,
            "queries": 100,
            "label_original": "paintbrush",
            "label": "split-rail fence"
        },
        "500": {
            "l2": 16.404654403328998,
            "queries": 500,
            "label_original": "paintbrush",
            "label": "split-rail fence"
        },
        "1000": {
            "l2": 14.447584589975765,
            "queries": 1000,
            "label_original": "paintbrush",
            "label": "split-rail fence"
        }
    },
    "277": {
        "starting_point": {
            "l2": 30.699810028076172,
            "label": "castle"
        },
        "100": {
            "l2": 8.520823400983527,
            "queries": 100,
            "label_original": "shipwreck",
            "label": "castle"
        },
        "500": {
            "l2": 6.5574253904845285,
            "queries": 500,
            "label_original": "shipwreck",
            "label": "castle"
        },
        "1000": {
            "l2": 4.397157033327959,
            "queries": 1000,
            "label_original": "shipwreck",
            "label": "castle"
        }
    },
    "115": {
        "starting_point": {
            "l2": 58.65212631225586,
            "label": "wombat"
        },
        "100": {
            "l2": 21.856634709047547,
            "queries": 100,
            "label_original": "warthog",
            "label": "cliff dwelling"
        },
        "500": {
            "l2": 18.431904582635973,
            "queries": 500,
            "label_original": "warthog",
            "label": "cliff dwelling"
        },
        "1000": {
            "l2": 13.556383525386615,
            "queries": 1000,
            "label_original": "warthog",
            "label": "triceratops"
        }
    },
    "40": {
        "starting_point": {
            "l2": 58.65212631225586,
            "label": "wombat"
        },
        "100": {
            "l2": 21.856634709047547,
            "queries": 100,
            "label_original": "warthog",
            "label": "cliff dwelling"
        },
        "500": {
            "l2": 18.431904582635973,
            "queries": 500,
            "label_original": "warthog",
            "label": "cliff dwelling"
        },
        "1000": {
            "l2": 13.556383525386615,
            "queries": 1000,
            "label_original": "warthog",
            "label": "triceratops"
        }
    },
    "115": {
        "starting_point": {
            "l2": 53.4415168762207,
            "label": "hammerhead shark"
        },
        "100": {
            "l2": 23.882656221893857,
            "queries": 100,
            "label_original": "little blue heron",
            "label": "water snake"
        },
        "500": {
            "l2": 20.124447296052818,
            "queries": 500,
            "label_original": "little blue heron",
            "label": "water snake"
        },
        "1000": {
            "l2": 15.84412735539729,
            "queries": 1000,
            "label_original": "little blue heron",
            "label": "water snake"
        }
    }
}

==> pics/fig_angle.pdf_tex <==
%% Creator: Inkscape 1.0.1 (c497b03c, 2020-09-10), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_angle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{289.54554749bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81598708)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_angle.pdf}}%
    \put(0.7855284,0.73566375){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\out\cap\Plan$\end{tabular}}}}%
    \put(0.11772324,0.3389206){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\dout\cap\Plan$\end{tabular}}}}%
    \put(0.14828787,0.74117027){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\n$\end{tabular}}}}%
    \put(0.29301235,0.63832799){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\psi$\end{tabular}}}}%
    \put(0.74804996,0.36518061){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\theta^\star(\alpha)$\end{tabular}}}}%
    \put(0.5797085,0.14849176){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.49274635,0.0576251){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d(1-\alpha)$\end{tabular}}}}%
    \put(0.43479842,0.21885767){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\u$\end{tabular}}}}%
    \put(0.23731425,0.39679111){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\t$\end{tabular}}}}%
    \put(0.22099176,0.21206302){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\x_o$\end{tabular}}}}%
    \put(0.93541844,0.24331527){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\x_b$\end{tabular}}}}%
    \put(0.65848332,0.58593096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\z^\star(\alpha)$\end{tabular}}}}%
    \put(0.30472556,0.48147498){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\z^\star(\alpha^\star)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_angle.pdf}}%
  \end{picture}%
\endgroup%


==> pics/fig_earl.pdf_tex <==
%% Creator: Inkscape 1.0.1 (c497b03c, 2020-09-10), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_earl.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{264.55142212bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62096978)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_earl.pdf}}%
    \put(0.88869937,0.55617031){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\out\cap\Plan$\end{tabular}}}}%
    \put(0.23718138,0.55853199){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\dout\cap\Plan$\end{tabular}}}}%
    \put(0.16309726,0.05681084){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\x_o$\end{tabular}}}}%
    \put(0.93935113,0.11369562){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\x_b$\end{tabular}}}}%
    \put(0.25474202,0.35167613){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\z^\star(\alpha^\star)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_earl.pdf}}%
    \put(0.62164207,0.22356148){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\theta^\star/2$\end{tabular}}}}%
    \put(0.33760484,0.12000945){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\theta^\star$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_earl.pdf}}%
    \put(0.55545314,0.11298918){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\da$\end{tabular}}}}%
    \put(0.34150684,0.18777131){\color[rgb]{0,0,0}\rotatebox{32.62432895}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\db$\end{tabular}}}}}%
    \put(0.24019489,0.21004441){\color[rgb]{0,0,0}\rotatebox{72.24132112}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\dc$\end{tabular}}}}}%
  \end{picture}%
\endgroup%

